A Catalog of Multiplicity among Bright Stellar Systems

We consider the multiplicity of stellar systems with (combined) magnitude brighter than 6.00 in Hipparcos magnitudes. We identify 4559 such bright systems (including the Sun), and the frequencies of multiplicities 1, 2,..., 7 are found to be 2718, 1437, 285, 86, 20, 11 and 2. We discuss the uncertainties, which are substantial. We also consider the distributions of periods of orbits and sub-orbits. We note that for the even more restricted set of 478 systems with V_H <= 4.00 the proportions of higher multiples up to sextuple are progressively larger (213, 179, 54, 19, 8, 5), suggesting substantial incompleteness in even the reasonably well-studied larger sample. This sample can be seen as relatively thoroughly studied for multiplicity, and reasonably representative of stars more massive than the Sun. But the restriction to V_H <= 6 means that our sample contains hardly any systems where all components are low-mass main-sequence stars (K or M). Data on multiplicity is important as a constraint on (a) the star-formation problem, (b) the problem of the evolution of the Galactic stellar population, and (c) the interaction of dynamics and evolution through the effect of Kozai cycles. We discuss these topics briefly.

==> Table3.txt <==
    39:  3? A s      A&A469,1069  A&A448,697                          
    83:  2? s        A&A372,152                                       
    91:  3  s        ApJ655,473                                       
   193:  2  s        BAICz38,283                                      
   225:  3  s        ApJ246,879   A&A365,222                          
   264:  3  s        A&A364,L85  A&A355,1164                          
   424:  3  s        JRASC90,140                                      
   533:  2  E s      A&A319,867                                       
   553:  2  s        Obs108,228                                       
   596:  3  s        ApJS59,229                                       
   681:  2  A s      ApJ402,311                                       
   695:  2? A s      A&A355,1164                                      
   736:  2  R s      Obs114,167                                       
   813:  4  s O O    A&A361,594   ApJS11,429   A&AS96,375             
   958:  2  R G s    JAA11,491                                        
   965:  3  s A      Obs109,180  http://www.eso.org/gen-fac/meetings/ms2005/griffin.pdf
   992:  3  s        AJ226,405                                  
  1038:  4  s        ApJ246,879                                       
  1086:  4? s        AL24,288                                         
  1099:  4  s        A&A374,227                                       
  1142:  3  s        MN238,1085                                       
  1153:  2  s        ApJS74,551                                       
  1178:  2? s        ApJ142,1604                                      
  1180:  3  C s      PASJ48,317                                       
  1220:  4  s        A&A446,583  A&AS110,59                           
  1273:  2? s        MN238,1085                                       
  1346:  2  s        MN198,817                                        
  1347:  3? s        A&A372,152                                       
  1368:  2  s        A&A354,881                                       
  1369:  6  s        A&A374,227  AJ131,1702           
  1372:  2  s        A&A372,152                                       
  1394:  3? A s      ApJS11,429  ApJ539,325                           
  1402:  3  s        ApJS37,371                                       
  1428:  2  s        A&A354,881                                       
  1458:  6  E?s      A&A374,227           
  1474:  2  s        AJ131,1730  ApJ562,L87                           
  1484:  2  s        A&A372,152                                       
  1519:  2  s        ApJS59,229                                       
  1556:  2  s        ApJ327,214                                       
  1564:  4  R R s    A&AS61,53                                        
  1608:  2  s        ApJ502,763                                       
  1637:  3: s        MN263,781   MN278,877                            
  1656:  1? s        AJ89,1068                                        
  1657:  4: L s      A&A372,152                                       
  1670:  4  s        A&A354,881  ApJ208,474                           
  1696:  3? A        A&A372,152                                       
  1706:  5  h s E    A&AS121,71   ApJ502,763                          
  1732:  4: E s b    A&A282,787  BAICz39,69  AN324,523                
  1763:  2? s        BAICz38,283                                      
  1764:  3  s L      ApJS75,965                                       
  1780:  2  s        A&A248,485                                       
  1788:  5  s E E    A&A310,164                                       
  1821:  4  s        AJ130,2262                                       
  1895:  3? s        ALett28,324  A&A466,649  NewAst4,531  AJ117,1375
  1897:  3  s        NewAst4,531  AJ117,1375                          
  1910:  2  s        MN238,1085                                       
  1949:  2  s        AJ115,821                                        
  2052:  3? s        A&A361,594                                       
  2251:  2  A s      A&A248,485                                       
  2343:  4  s        MN238,1085                                       
  2674:  3  s        A&A393,965                                       
  2786:  2  s        PASP94,642                                       
  2788:  3  A E s    AJ123,2033  arXiv:0711.1984                      
  2814:  4  s        A&A235,291                                       
  2845:  2  s        MN238,1085                                       
  2852:  4  A s      A&A248,485                                       
  2859:  3? s        PASP94,642                                       
  2875:  3  s        ApJ491,L85   A&A354,995                          
  2998:  2  s        A&A421,241                                       
  3017:  2  s        A&A119,319                                       
  3018:  2  A s      PASP96,891                                       
  3045:  3? s        MN237,1085                                       
  3086:  2  s        A&A361,594                                         
  3202:  3? s        A&A248,485   A&A397,159                          
  3210:  5  s        A&A364,225  PASP112,833  Obs120,1        
  3220:  2  s        Obs113,126                                       
  3237:  2  s        A&A385,488                                       
  3262:  2? s        A&A248,485                                       
  3291:  2? s        AJ99,965                                         
  3297:  3  s        A&A450,681                                       
  3357:  2? O        MN61,414                                         
  3413:  2  s        A&A372,152                                       
  3450:  2  s        JAA11,491                                        
  3459:  2? s        ApJ302,767                                       
  3485:  3: E s      A&A469,633                                       
  3500:  2  s        A&A372,152                                       
  3551:  3? s        ApJ246,879                                       
  3619:  2? s        ApJS59,229                                       
  3623:  3? s        AJ130,2262$                                      
  3630:  2  s        A&A372,152                                       
  3751:  2  s        A&A136,L5                                        
  3963:  3? h R s    A&AS135,503                                      
  3991:  2  s        MN203,917                                        
  4049:  2  s        A&A242,433                                       
  4112:  3? s        PASP95,775  A&A248,485                           
  4118:  2  s        A&A372,152                                       
  4193:  3  s        A&A465,257                                       
  4237:  2  s        PASP98,238                                       
  4300:  2? s        ApJS59,229                                       
  4343:  2  A s      A&A246,L47   MN327,1158                          
  4375:  4  s        AJ109,332  Obs118,273                            
  4467:  2  s        A&A382,92                                        
  4492:  4  E s P    MN200,869  SAAC11,1                              
  4511:  2  s        ApJ245,201                                       
  4527:  4  G s      MN350,685                                        
  4528:  3? C s      AJ130,2262                                       
  4623:  2? s        A&A248,485                                       
  4752:  4  s        ApJ186,185                                       
  4768:  2? s        CoKon94                                          
  4787:  2? s        BAICz42,39                                       
  4795:  2  R s      JAA11,255                                        
  4796:  2  s        ApJ454,910                                       
  4798:  2  A s      A&A382,92                                        
  4817:  2  s        A&A372,152                                       
  4853:  2  s A      A&AS135,383                                      
  4940:  3? L s      A&A382,92                                        
  4963:  4  s        AJ123,1023                                       
  4993:  4  E s      MN379,349                                        
  5011:  2  s        A&A248,485                                       
  5040:  2? s        ApJS59,229                                       
  5049:  2  s        Obs102,138                                       
  5193:  2  s        A&A382,92                                        
  5267:  3  s        MN356,1362                                       
  5340:  1  s        Obs118,299  Obs118,365                           
  5367:  2  s        A&A456,651                                       
  5404:  2  s        A&A248,485                                       
  5531:  3  s        A&A248,485                                       
  5543:  2  s        A&A382,92                                        
  5568:  4  s        A&A200,135  ApJ531,L57                           
  5576:  3  s        A&A382,92                                        
  5586:  4  s E      PASP113,964                                      
  5624:  2  s        A&A372,152                                       
  5625:  2? s        A&A382,92                                        
  5626:  3  s        ApJ246,879                                       
  5651:  2  s        PASP74,323                                       
  5664:  3: E s      ApJ548,889                                       
  5683:  3  s        A&A372,152                                       
  5687:  2  E s      A&A277,439                                       
  5812:  3  A s      ApJS64,487                                       
  5816:  3  s        A&A374,227                                       
  5834:  5  s        ApJ222,556  PASP109,221                        
  5839:  3  s        A&A382,92                                        
  5842:  3  s        ApJS46,247                                       
  5953:  2  s        A&A377,485                                       
  5986:  3? s        A&A248,485  A&A171,157                           
  6007:  3? s        A&A382,92                                        
  6029:  3? s        A&A372,152                                       
  6046:  2  R A s    MN376,1671   RMA&A21,79                          
  6084:  3  s        MN380,1276                                       
  6095:  2? s        CoSka21,7                                        
  6116:  2? s        AJ133,889                                        
  6118:  2  s        BAICz38,283                                      
  6155:  1  s        AJ115,821                                        
  6168:  2  A s      A&AS133,149                                      
  6186:  4  s        A&A359,977                                       
  6247:  3? s E      A&A382,92                                        
  6250:  2? s        ApJS59,229                                       
  6252:  1  s        A&A382,92                                        
  6260:  3: s        A&A368,122                                       
  6388:  2  R s      Obs124,294                                       
  6453:  3? C s      MN362,619  A&A382,92                             
  6527:  3  s        MN370,884   A&A427,581                           
  6561:  3  s        A&A450,681                                       
  6580:  2  s        A&AS135,383                                      
  6616:  2  s        MN242,285                                        
  6623:  4  A s      AJ121,3254                                       
  6656:  3? A s      AJ133,889                                        
  6685:  2  s        A&A269,242                                       
  6742:  2  s        MN350,95                                         
  6863:  2? s        CoKon94                                          
  6879:  2  s        A&A372,152                                       
  6916:  3? s        A&A372,152                                       
  7012:  2  s        AJ131,1730                                       
  7055:  3? s        A&A124,256                                       
  7084:  2  s E      A&A259,L5                                        
  7100:  1? L s      A&A379,162                                       
  7116:  3  s        ApJS53,553                                       
  7123:  3? A s      AJ133,889                                        
  7261:  2? s        MN203,917                                        
  7298:  2? s        ApJS36,241                                       
  7306:  3  s        ApJS36,241                                       
  7329:  2  s        A&A365,514  ApJ562,L87                           
  7358:  2  A s      AJ126,370                                        
  7440:  2  s        A&A372,152                                       
  7546:  3: s        ApJS46,247                                       
  7570:  2  s        ApJ372,597                                       
  7573:  1? s        CoSkA24,68                                       
  7597:  2  A s      ApJ413,349                                       
  7602:  3  s        A&A442,635                                       
  7609:  3? s        AJ106,1599                                       
  7619:  3  s        AJ119,3084                                       
  7767:  5: s        PASP110,900  AJ115,821                           
  7866:  3  P s      Obs112,111                                       
  7949:  3  R s      MN267,69                                         
  7988:  2  s        AJ104,216                                        
  7990:  2? s        ApJS59,229                                       
  8047:  5  s        A&A387,580                          
  8053:  3  s E      A&A356,913                                       
  8079:  2  s        A&A214,261                                       
  8086:  2  A s      A&A397,159                                       
  8115:  2  A s      Obs112,168  ApJ270,180                           
  8238:  3  s        A&A253,178                                       
  8260:  2? s O      PAICz89,9                                        
  8300:  6  s        RMxAA21,45           
  8315:  4  s        ApJ636,1020                                      
  8387:  3  s        A&A413,1029                                      
  8515:  2  A s      ApJ304,436                                       
  8539:  2? s        PAICz89,9                                        
  8566:  2  s        ApJ246,879  ApJ317,343                           
  8576:  2? s        A&AS34,453                                       
  8650:  4? P s      AJ116,2536                                       
  8690:  3  E s      A&A455,1037                                      
  8752:  2? s        A&A196,115                                       
  8819:  4: s        MN203,103  ApJ549,1145                           
  8868:  4  s        A&A465,257                                           
  9003:  3  P        ApJ302,767  ApJS54,251                           
  9072:  1? s        A&AS61,363  AAS70,318                            

